An architecture for ethical robots

Robots are becoming ever more autonomous. This expanding ability to take unsupervised decisions renders it imperative that mechanisms are in place to guarantee the safety of behaviours executed by the robot. Moreover, smart autonomous robots should be more than safe; they should also be explicitly ethical -- able to both choose and justify actions that prevent harm. Indeed, as the cognitive, perceptual and motor capabilities of robots expand, they will be expected to have an improved capacity for making moral judgements. We present a control architecture that supplements existing robot controllers. This so-called Ethical Layer ensures robots behave according to a predetermined set of ethical rules by predicting the outcomes of possible actions and evaluating the predicted outcomes against those rules. To validate the proposed architecture, we implement it on a humanoid robot so that it behaves according to Asimov's laws of robotics. In a series of four experiments, using a second humanoid robot as a proxy for the human, we demonstrate that the proposed Ethical Layer enables the robot to prevent the human from coming to harm.

==> out.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./Vanderelst_Winfield_asimov.tex
LaTeX2e <2016/03/31>
Babel <3.9q> and hyphenation patterns for 81 language(s) loaded.
(./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty))
No file Vanderelst_Winfield_asimov.aux.
-- Lines per column: 58 (exact).
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))

Package natbib Warning: Citation `Waldrop2015' on page 1 undefined on input lin
e 58.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 58.


Package natbib Warning: Citation `Goeldner2015' on page 1 undefined on input li
ne 58.


Package natbib Warning: Citation `Lin2011' on page 1 undefined on input line 58
.


Package natbib Warning: Citation `Lin2011' on page 1 undefined on input line 58
.


Package natbib Warning: Citation `Sharkey2008' on page 1 undefined on input lin
e 58.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
58.


Package natbib Warning: Citation `Xin2013' on page 1 undefined on input line 58
.


Underfull \hbox (badness 3128) in paragraph at lines 58--59
[]\OT1/ptm/m/n/10 Robots are be-com-ing ever more au-tonomous. Semi-

Package natbib Warning: Citation `Moor2006' on page 1 undefined on input line 6
0.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 60.


Package natbib Warning: Citation `Picard1997' on page 1 undefined on input line
 60.


Package natbib Warning: Citation `Moor2006' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Picard1997' on page 1 undefined on input line
 62.


Package natbib Warning: Citation `Gips2005' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 62.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
62.


Package natbib Warning: Citation `Deng2015' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Anderson2010' on page 1 undefined on input li
ne 62.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 62.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 62.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
62.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Anderson2010' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 64.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
64.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Winfield2014b' on page 1 undefined on input l
ine 64.


Package natbib Warning: Citation `Dennis2015' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Winfield2014b' on page 1 undefined on input l
ine 64.


Package natbib Warning: Citation `Dennis2015' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Asimov2004' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


Package natbib Warning: Citation `Kortenkamp2008' on page 1 undefined on input 
line 70.


Package natbib Warning: Citation `Bekey2005' on page 1 undefined on input line 
70.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


Package natbib Warning: Citation `Botvinick2008' on page 1 undefined on input l
ine 70.


Package natbib Warning: Citation `Kortenkamp2008' on page 1 undefined on input 
line 70.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


LaTeX Warning: Reference `fig:architecture' on page 1 undefined on input line 7
2.


Package natbib Warning: Citation `Haines2015' on page 1 undefined on input line
 72.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 72.

[1{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
<Figure001_Drawing1.png, id=10, 2512.38625pt x 1594.95876pt>
<use Figure001_Drawing1.png>

Package natbib Warning: Citation `Young2012' on page 2 undefined on input line 
83.


Package natbib Warning: Citation `Dennis2015' on page 2 undefined on input line
 88.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 9
3.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 9
9.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 9
9.


Package natbib Warning: Citation `Winfield2014' on page 2 undefined on input li
ne 101.


Package natbib Warning: Citation `Cully2015' on page 2 undefined on input line 
101.


Package natbib Warning: Citation `Bongard2006' on page 2 undefined on input lin
e 101.


LaTeX Warning: Reference `fig:dimensions' on page 2 undefined on input line 105
.

<Figure002_Drawing2.png, id=12, 2011.515pt x 1182.4175pt>
<use Figure002_Drawing2.png>

Package natbib Warning: Citation `Ziemke2005' on page 2 undefined on input line
 116.


Package natbib Warning: Citation `Winfield2014' on page 2 undefined on input li
ne 118.


Package natbib Warning: Citation `Winfield2014b' on page 2 undefined on input l
ine 118.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 1
18.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 1
18.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 1
18.


LaTeX Warning: Reference `fig:architecture' on page 2 undefined on input line 1
18.


Package natbib Warning: Citation `Winfield2014b' on page 2 undefined on input l
ine 120.

[2]

Package natbib Warning: Citation `Ziemke2005' on page 3 undefined on input line
 124.


Package natbib Warning: Citation `Michel2004' on page 3 undefined on input line
 126.


Package natbib Warning: Citation `Vaughan2007' on page 3 undefined on input lin
e 126.


Underfull \vbox (badness 1448) has occurred while \output is active [3 <./Figur
e001_Drawing1.png> <./Figure002_Drawing2.png>]

Package natbib Warning: Citation `Winfield2014b' on page 4 undefined on input l
ine 128.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
32.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
38.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
38.


Package natbib Warning: Citation `Arkin2012' on page 4 undefined on input line 
138.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
38.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
40.


Package natbib Warning: Citation `Cully2015' on page 4 undefined on input line 
140.


Package natbib Warning: Citation `Bongard2006' on page 4 undefined on input lin
e 140.


Package natbib Warning: Citation `Moor2006' on page 4 undefined on input line 1
44.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 144.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 144.


LaTeX Warning: Reference `fig:architecture' on page 4 undefined on input line 1
44.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2010' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 152.

[4]

Package natbib Warning: Citation `Asimov2004' on page 5 undefined on input line
 154.


LaTeX Warning: Reference `lst:laws' on page 5 undefined on input line 154.


Package natbib Warning: Citation `Murphy2009' on page 5 undefined on input line
 156.


Package natbib Warning: Citation `Anderson2007' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2010' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2010' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2007' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Asimov2004' on page 5 undefined on input line
 161.


LaTeX Warning: Reference `fig:illustration' on page 5 undefined on input line 1
90.

<Figure003_illustration.pdf, id=24, 722.7pt x 722.7pt>
<use Figure003_illustration.pdf>

LaTeX Warning: Reference `eq:sigmoid' on page 5 undefined on input line 203.


LaTeX Warning: Reference `eq:sigmoid' on page 5 undefined on input line 203.


LaTeX Warning: Reference `fig:architecture' on page 5 undefined on input line 2
09.


LaTeX Warning: Reference `fig:illustration' on page 5 undefined on input line 2
09.

[5] [6 <./Figure003_illustration.pdf>]

LaTeX Warning: Reference `fig:illustration' on page 7 undefined on input line 2
20.


LaTeX Warning: Reference `fig:illustration' on page 7 undefined on input line 2
26.


LaTeX Warning: Reference `fig:dimensions' on page 7 undefined on input line 226
.


LaTeX Warning: Reference `fig:illustration' on page 7 undefined on input line 2
30.


LaTeX Warning: Reference `fig:sigmoid' on page 7 undefined on input line 230.


Underfull \vbox (badness 1189) has occurred while \output is active
<Figure004_sigmoid.pdf, id=97, 1084.05pt x 361.35pt>
<use Figure004_sigmoid.pdf>

LaTeX Warning: Reference `eq:sigmoid' on page 7 undefined on input line 242.


LaTeX Warning: Reference `eq:sigmoid' on page 7 undefined on input line 242.


Package natbib Warning: Citation `Hunter2007' on page 7 undefined on input line
 274.

[7]

LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 280.

<Figure005_Result_E001M001.pdf, id=107, 794.97pt x 722.7pt>
<use Figure005_Result_E001M001.pdf>

LaTeX Warning: Reference `lst:laws' on page 8 undefined on input line 291.


LaTeX Warning: Reference `fig:Result_E002M001' on page 8 undefined on input lin
e 293.


LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 293.


LaTeX Warning: Reference `fig:Result_E002M001' on page 8 undefined on input lin
e 293.

<Figure006_Result_E002M001.pdf, id=108, 794.97pt x 722.7pt>
<use Figure006_Result_E002M001.pdf>

LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 298.


LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 298.


LaTeX Warning: Reference `fig:Result_E003M002' on page 8 undefined on input lin
e 304.

<Figure007_Result_E003M002.pdf, id=109, 794.97pt x 722.7pt>
<use Figure007_Result_E003M002.pdf>

LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 311.


LaTeX Warning: Reference `fig:Result_E001M001' on page 8 undefined on input lin
e 311.


LaTeX Warning: Reference `fig:Result_E004M002' on page 8 undefined on input lin
e 318.


LaTeX Warning: Reference `fig:Result_E004M001' on page 8 undefined on input lin
e 320.

<Figure008_Result_E004M002.pdf, id=110, 794.97pt x 722.7pt>
<use Figure008_Result_E004M002.pdf>

Package natbib Warning: Citation `Asimov2004' on page 8 undefined on input line
 333.

[8 <./Figure004_sigmoid.pdf>]

Package natbib Warning: Citation `Winfield2014b' on page 9 undefined on input l
ine 337.


Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 1527) has occurred while \output is active [9 <./Figur
e005_Result_E001M001.pdf>]

LaTeX Warning: Reference `fig:dimensions' on page 10 undefined on input line 34
3.


Package natbib Warning: Citation `Anderson2007' on page 10 undefined on input l
ine 348.


Package natbib Warning: Citation `Anderson2007' on page 10 undefined on input l
ine 352.


Underfull \vbox (badness 10000) has occurred while \output is active [10 <./Fig
ure006_Result_E002M001.pdf>]

Package natbib Warning: Citation `Anderson2007' on page 11 undefined on input l
ine 360.


Package natbib Warning: Citation `Anderson2010' on page 11 undefined on input l
ine 360.


Underfull \vbox (badness 2096) has occurred while \output is active [11 <./Figu
re007_Result_E003M002.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active

LaTeX Warning: Reference `fig:Result_Multi' on page 12 undefined on input line 
368.


LaTeX Warning: Reference `fig:Result_Multi_Equal' on page 12 undefined on input
 line 368.


Underfull \vbox (badness 10000) has occurred while \output is active [12 <./Fig
ure008_Result_E004M002.pdf>]

Package natbib Warning: Citation `Dennis2015' on page 13 undefined on input lin
e 370.

<Figure009_Result_Multi.pdf, id=656, 361.35pt x 722.7pt>
<use Figure009_Result_Multi.pdf>
No file Vanderelst_Winfield_asimov.bbl.
<Figure011_Result_E004M001.pdf, id=657, 794.97pt x 722.7pt>
<use Figure011_Result_E004M001.pdf>

LaTeX Warning: `h' float specifier changed to `ht'.

<Figure012_Result_Multi_Equal.pdf, id=658, 361.35pt x 361.35pt>
<use Figure012_Result_Multi_Equal.pdf>

Package natbib Warning: There were undefined citations.

[13 <./Figure009_Result_Multi.pdf>] [14 <./Figure011_Result_E004M001.pdf>]
[15 <./Figure012_Result_Multi_Equal.pdf>] (./Vanderelst_Winfield_asimov.aux)

LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2015/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2015/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2015/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2015/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1
/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmr7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/a
msfonts/cm/cmr8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmsy7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmb
8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></
usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/
texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on Vanderelst_Winfield_asimov.pdf (15 pages, 1496609 bytes).
Transcript written on Vanderelst_Winfield_asimov.log.
This is BibTeX, Version 0.99d (TeX Live 2015)
The top-level auxiliary file: Vanderelst_Winfield_asimov.aux
The style file: plainnat.bst
Database file #1: references.bib
Warning--empty publisher in Haines2015
(There was 1 warning)
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./Vanderelst_Winfield_asimov.tex
LaTeX2e <2016/03/31>
Babel <3.9q> and hyphenation patterns for 81 language(s) loaded.
(./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty))
(./Vanderelst_Winfield_asimov.aux)
-- Lines per column: 58 (exact).
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))

Package natbib Warning: Citation `Waldrop2015' on page 1 undefined on input lin
e 58.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 58.


Package natbib Warning: Citation `Goeldner2015' on page 1 undefined on input li
ne 58.


Package natbib Warning: Citation `Lin2011' on page 1 undefined on input line 58
.


Package natbib Warning: Citation `Lin2011' on page 1 undefined on input line 58
.


Package natbib Warning: Citation `Sharkey2008' on page 1 undefined on input lin
e 58.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
58.


Package natbib Warning: Citation `Xin2013' on page 1 undefined on input line 58
.


Underfull \hbox (badness 3128) in paragraph at lines 58--59
[]\OT1/ptm/m/n/10 Robots are be-com-ing ever more au-tonomous. Semi-

Package natbib Warning: Citation `Moor2006' on page 1 undefined on input line 6
0.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 60.


Package natbib Warning: Citation `Picard1997' on page 1 undefined on input line
 60.


Package natbib Warning: Citation `Moor2006' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Picard1997' on page 1 undefined on input line
 62.


Package natbib Warning: Citation `Gips2005' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 62.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
62.


Package natbib Warning: Citation `Deng2015' on page 1 undefined on input line 6
2.


Package natbib Warning: Citation `Anderson2010' on page 1 undefined on input li
ne 62.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 62.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 62.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
62.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Anderson2010' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Wallach2008' on page 1 undefined on input lin
e 64.


Package natbib Warning: Citation `Arkin2012' on page 1 undefined on input line 
64.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Winfield2014b' on page 1 undefined on input l
ine 64.


Package natbib Warning: Citation `Dennis2015' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Winfield2014' on page 1 undefined on input li
ne 64.


Package natbib Warning: Citation `Winfield2014b' on page 1 undefined on input l
ine 64.


Package natbib Warning: Citation `Dennis2015' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Asimov2004' on page 1 undefined on input line
 64.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


Package natbib Warning: Citation `Kortenkamp2008' on page 1 undefined on input 
line 70.


Package natbib Warning: Citation `Bekey2005' on page 1 undefined on input line 
70.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


Package natbib Warning: Citation `Botvinick2008' on page 1 undefined on input l
ine 70.


Package natbib Warning: Citation `Kortenkamp2008' on page 1 undefined on input 
line 70.


Package natbib Warning: Citation `Murphy2000' on page 1 undefined on input line
 70.


Package natbib Warning: Citation `Haines2015' on page 1 undefined on input line
 72.


Package natbib Warning: Citation `Anderson2007' on page 1 undefined on input li
ne 72.

[1{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
<Figure001_Drawing1.png, id=10, 2512.38625pt x 1594.95876pt>
<use Figure001_Drawing1.png>

Package natbib Warning: Citation `Young2012' on page 2 undefined on input line 
83.


Package natbib Warning: Citation `Dennis2015' on page 2 undefined on input line
 88.


Package natbib Warning: Citation `Winfield2014' on page 2 undefined on input li
ne 101.


Package natbib Warning: Citation `Cully2015' on page 2 undefined on input line 
101.


Package natbib Warning: Citation `Bongard2006' on page 2 undefined on input lin
e 101.

<Figure002_Drawing2.png, id=12, 2011.515pt x 1182.4175pt>
<use Figure002_Drawing2.png>

Package natbib Warning: Citation `Ziemke2005' on page 2 undefined on input line
 116.


Package natbib Warning: Citation `Winfield2014' on page 2 undefined on input li
ne 118.


Package natbib Warning: Citation `Winfield2014b' on page 2 undefined on input l
ine 118.


Package natbib Warning: Citation `Winfield2014b' on page 2 undefined on input l
ine 120.

[2]

Package natbib Warning: Citation `Ziemke2005' on page 3 undefined on input line
 124.


Package natbib Warning: Citation `Michel2004' on page 3 undefined on input line
 126.


Package natbib Warning: Citation `Vaughan2007' on page 3 undefined on input lin
e 126.


Package natbib Warning: Citation `Winfield2014b' on page 3 undefined on input l
ine 128.


Underfull \vbox (badness 1448) has occurred while \output is active [3 <./Figur
e001_Drawing1.png> <./Figure002_Drawing2.png>]

Package natbib Warning: Citation `Arkin2012' on page 4 undefined on input line 
138.


Package natbib Warning: Citation `Cully2015' on page 4 undefined on input line 
140.


Package natbib Warning: Citation `Bongard2006' on page 4 undefined on input lin
e 140.


Package natbib Warning: Citation `Moor2006' on page 4 undefined on input line 1
44.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 144.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 144.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2010' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 150.


Package natbib Warning: Citation `Anderson2007' on page 4 undefined on input li
ne 152.

[4]

Package natbib Warning: Citation `Asimov2004' on page 5 undefined on input line
 154.


Package natbib Warning: Citation `Murphy2009' on page 5 undefined on input line
 156.


Package natbib Warning: Citation `Anderson2007' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2010' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2010' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Anderson2007' on page 5 undefined on input li
ne 156.


Package natbib Warning: Citation `Asimov2004' on page 5 undefined on input line
 161.

<Figure003_illustration.pdf, id=24, 722.7pt x 722.7pt>
<use Figure003_illustration.pdf> [5] [6 <./Figure003_illustration.pdf>]
<Figure004_sigmoid.pdf, id=97, 1084.05pt x 361.35pt>
<use Figure004_sigmoid.pdf>

Package natbib Warning: Citation `Hunter2007' on page 7 undefined on input line
 274.

[7] <Figure005_Result_E001M001.pdf, id=107, 794.97pt x 722.7pt>
<use Figure005_Result_E001M001.pdf>
<Figure006_Result_E002M001.pdf, id=108, 794.97pt x 722.7pt>
<use Figure006_Result_E002M001.pdf>
<Figure007_Result_E003M002.pdf, id=109, 794.97pt x 722.7pt>
<use Figure007_Result_E003M002.pdf>
<Figure008_Result_E004M002.pdf, id=110, 794.97pt x 722.7pt>
<use Figure008_Result_E004M002.pdf>

Package natbib Warning: Citation `Asimov2004' on page 8 undefined on input line
 333.

[8 <./Figure004_sigmoid.pdf>]

Package natbib Warning: Citation `Winfield2014b' on page 9 undefined on input l
ine 337.


Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 1527) has occurred while \output is active [9 <./Figur
e005_Result_E001M001.pdf>]

Package natbib Warning: Citation `Anderson2007' on page 10 undefined on input l
ine 348.


Package natbib Warning: Citation `Anderson2007' on page 10 undefined on input l
ine 352.


Underfull \vbox (badness 10000) has occurred while \output is active [10 <./Fig
ure006_Result_E002M001.pdf>]

Package natbib Warning: Citation `Anderson2007' on page 11 undefined on input l
ine 360.


Package natbib Warning: Citation `Anderson2010' on page 11 undefined on input l
ine 360.


Underfull \vbox (badness 2096) has occurred while \output is active [11 <./Figu
re007_Result_E003M002.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active [12 <./Fig
ure008_Result_E004M002.pdf>]

Package natbib Warning: Citation `Dennis2015' on page 13 undefined on input lin
e 370.

<Figure009_Result_Multi.pdf, id=656, 361.35pt x 722.7pt>
<use Figure009_Result_Multi.pdf> (./Vanderelst_Winfield_asimov.bbl [13 <./Figur
e009_Result_Multi.pdf>])
<Figure011_Result_E004M001.pdf, id=708, 794.97pt x 722.7pt>
<use Figure011_Result_E004M001.pdf>

LaTeX Warning: `h' float specifier changed to `ht'.

<Figure012_Result_Multi_Equal.pdf, id=709, 361.35pt x 361.35pt>
<use Figure012_Result_Multi_Equal.pdf>

Package natbib Warning: There were undefined citations.

[14] [15 <./Figure011_Result_E004M001.pdf>] [16 <./Figure012_Result_Multi_Equal
.pdf>] (./Vanderelst_Winfield_asimov.aux

Package natbib Warning: Citation(s) may have changed.
(natbib)                Rerun to get citations correct.

)

LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

 )
(see the transcript file for additional information){/usr/local/texlive/2015/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2015/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2015/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2015/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1
/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmr7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/a
msfonts/cm/cmr8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmsy7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmb
8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></
usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/
texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on Vanderelst_Winfield_asimov.pdf (16 pages, 1502757 bytes).
Transcript written on Vanderelst_Winfield_asimov.log.
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./Vanderelst_Winfield_asimov.tex
LaTeX2e <2016/03/31>
Babel <3.9q> and hyphenation patterns for 81 language(s) loaded.
(./IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(/usr/local/texlive/2015/texmf-dist/tex/latex/psnfss/ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (/usr/local/texlive/2015/texmf-dist/tex/latex/natbib/natbib.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty))))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithms/algorithm.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/float/float.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/base/ifthen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algpseudocode.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/algorithmicx/algorithmicx.sty
Document Style algorithmicx 1.2 - a greatly improved `algorithmic' style
)
Document Style - pseudocode environments for use with the `algorithmicx' style
) (/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty))
(./Vanderelst_Winfield_asimov.aux)
-- Lines per column: 58 (exact).
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifluatex.sty)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty))
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/etexcmds.sty)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
Underfull \hbox (badness 3128) in paragraph at lines 58--59
[]\OT1/ptm/m/n/10 Robots are be-com-ing ever more au-tonomous. Semi-
[1{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}]
<Figure001_Drawing1.png, id=10, 2512.38625pt x 1594.95876pt>
<use Figure001_Drawing1.png>
<Figure002_Drawing2.png, id=12, 2011.515pt x 1182.4175pt>
<use Figure002_Drawing2.png> [2]
Underfull \vbox (badness 1448) has occurred while \output is active [3 <./Figur
e001_Drawing1.png> <./Figure002_Drawing2.png>] [4]
<Figure003_illustration.pdf, id=24, 722.7pt x 722.7pt>
<use Figure003_illustration.pdf> [5] [6 <./Figure003_illustration.pdf>]
<Figure004_sigmoid.pdf, id=97, 1084.05pt x 361.35pt>
<use Figure004_sigmoid.pdf> [7]
<Figure005_Result_E001M001.pdf, id=107, 794.97pt x 722.7pt>
<use Figure005_Result_E001M001.pdf>
<Figure006_Result_E002M001.pdf, id=108, 794.97pt x 722.7pt>
<use Figure006_Result_E002M001.pdf>
<Figure007_Result_E003M002.pdf, id=109, 794.97pt x 722.7pt>
<use Figure007_Result_E003M002.pdf>
<Figure008_Result_E004M002.pdf, id=110, 794.97pt x 722.7pt>
<use Figure008_Result_E004M002.pdf> [8 <./Figure004_sigmoid.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active [9 <./Figu
re005_Result_E001M001.pdf>] [10 <./Figure006_Result_E002M001.pdf>]
Underfull \vbox (badness 2096) has occurred while \output is active [11 <./Figu
re007_Result_E003M002.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active [12 <./Fig
ure008_Result_E004M002.pdf>]
<Figure009_Result_Multi.pdf, id=656, 361.35pt x 722.7pt>
<use Figure009_Result_Multi.pdf> (./Vanderelst_Winfield_asimov.bbl [13 <./Figur
e009_Result_Multi.pdf>])
<Figure011_Result_E004M001.pdf, id=708, 794.97pt x 722.7pt>
<use Figure011_Result_E004M001.pdf>

LaTeX Warning: `h' float specifier changed to `ht'.

<Figure012_Result_Multi_Equal.pdf, id=709, 361.35pt x 361.35pt>
<use Figure012_Result_Multi_Equal.pdf> [14] [15 <./Figure011_Result_E004M001.pd
f>] [16 <./Figure012_Result_Multi_Equal.pdf>] (./Vanderelst_Winfield_asimov.aux
) )
(see the transcript file for additional information){/usr/local/texlive/2015/te
xmf-dist/fonts/enc/dvips/base/8r.enc}</usr/local/texlive/2015/texmf-dist/fonts/
type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2015/texmf-dist/fonts/t
ype1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2015/texmf-dist/fonts/typ
e1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1
/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/p
ublic/amsfonts/cm/cmmi8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/pub
lic/amsfonts/cm/cmr10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/publi
c/amsfonts/cm/cmr7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/a
msfonts/cm/cmr8.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsf
onts/cm/cmsy10.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfo
nts/cm/cmsy7.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmb
8a.pfb></usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmbi8a.pfb></
usr/local/texlive/2015/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/
texlive/2015/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on Vanderelst_Winfield_asimov.pdf (16 pages, 1501854 bytes).
Transcript written on Vanderelst_Winfield_asimov.log.

